A NICER look at thermonuclear X-ray bursts from Aql X-1

We present spectral and temporal properties of all the thermonuclear X-ray bursts observed from Aql X-1 by the Neutron Star Interior and Composition Explorer (NICER) between 2017 July and 2021 April. This is the first systematic investigation of a large sample of type I X-ray bursts from Aql X-1 with improved sensitivity at low energies. We detect 22 X-ray bursts including two short recurrence burst events in which the separation was only 451 s and 496 s. We perform time resolved spectroscopy of the bursts using the fixed and scaled background (f_a method) approaches. We show that the use of a scaling factor to the pre-burst emission is the statistically preferred model in about 68% of all the spectra compared to the fixed background approach. Typically the f_a values are clustered around 1-3, but can reach up to 11 in a burst where photospheric radius expansion is observed. Such f_a values indicate a very significant increase in the pre-burst emission especially at around the peak flux moments of the bursts. We show that the use of the f_a factor alters the best fit spectral parameters of the burst emission. Finally, we employed a reflection model instead of scaling the pre-burst emission. We show that reflection models also do fit the spectra and improve the goodness of the fits. In all cases we see that the disc is highly ionized by the burst emission and the fraction of the reprocessed emission to the incident burst flux is typically clustered around 20%.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
